Soft wetting ridge rotation in sessile droplets and capillary bridges

We study the deformation of soft solid layers in the presence of sessile droplets or capillary bridges. By incorporating the surface tension balance at the contact line, we examine the rotation of the wetting ridge and the corresponding change in the contact angle. Our findings reveal that the rotation direction of the wetting ridge aligns with the sign of the Laplace pressure. Notably, while a softer solid layer typically decreases the contact angle for sessile droplets, a negative Laplace pressure in a hydrophilic capillary bridge pulls the solid-liquid interface, leading to an increased contact angle. The interplay between soft layer deformation and droplet contact angle modulation offers insights for controlling droplet motion through elastocapillarity.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


